A Scalable 256-Elements E-Band Phased-Array Transceiver for Broadband Communication

For E-band wireless communications, a high gain steerable antenna with sub-arrays is desired to reduce the implementation complexity. This paper presents an E-band communication link with 256-elements antennas based on 8-elements sub-arrays and four beam-forming chips in silicon germanium (SiGe) bipolar complementary metal-oxide-semiconductor (BiCMOS), which is packaged on a 19-layer low temperature co-fired ceramic (LTCC) substrate. After the design and manufacture of the 256-elements antenna, a fast near-field calibration method is proposed for calibration, where a single near-field measurement is required. Then near-field to far-field (NFFF) transform and far-field to near-field (FFNF) transform are used for the bore-sight calibration. The comparison with high frequency structure simulator (HFSS) is utilized for the non-bore-sight calibration. Verified on the 256-elements antenna, the beam-forming performance measured in the chamber is in good agreement with the simulations. The communication in the office environment is also realized using a fifth generation (5G) new radio (NR) system, whose bandwidth is 400 megahertz (MHz) and waveform format is orthogonal frequency division multiplexing (OFDM) with 120 kilohertz (kHz) sub-carrier spacing.

==> Calibration_Algorithm.txt <==
1
A Scalable 256-Element E-Band Phased-Array
Transceiver for Broadband Communications
Xu Li, Wenyao Zhai, Morris Repeta, Hua Cai, Tyler Ross, Kimia Ansari, Sam Tiller, Hari Krishna Pothula, Dong
Liang, Fan Yang, Yibo Lyu, Songlin Shuai, Guangjian Wang, David Wessel, Wen Tong
I. ABSTRACT
For E-band broadband wireless communications, a high gain
steerable antenna with sub-arrays is desired to reduce the
complexity. This paper presents an E-band communication link
using 256-element antennas based on 8-element sub-arrays
transmit/receive beam-former chips with 6-bit phase shifter in
SiGe BiCMOS. The antenna is implemented on a 19-layer
LTCC substrate. After the design and manufacture of the
256-element antenna, a fast near-field calibration method is
utilized for calibration, where a single near-field measurement
is required. Then near-field to far-field (NFFF) transform
and far-field to near-field (FFNF) transform are used for the
bore-sight calibration. The comparison with high frequency
structure simulator (HFSS) is utilized for the non-bore-sight
calibration. Validated on the 256-element antenna, the beam-
forming performance measured in the chamber is in good
agreement with the simulations. The communication in the
office environment is also realized using a 5G NR, 400MHz
bandwidth, OFDM with 120kHz sub-carrier spacing.
Index Terms—E-band, phased-array, LTCC, SiGe BiCMOS,
calibration, beam-forming, QAM, transmit/receive.
II. INTRODUCTION
Cellular data demand for connectivity and speed is growing
at an exponential rate. In the context of fifth generation
(5G) communication, some of METIS overall technical goals
include 1000 times higher mobile data volume per area and
10 to 100 times higher than typical used data rate relative
to today [1]. Millimeter-wave (mm-Wave) systems are strong
candidates to provide multi-Gbps throughput both for back-
haul applications and end-users. One of the 5G spectrum
candidates is E-band. It has 10 GHz of spectrum available for
high data rate applications [2]. A large-scale high gain and
steerable phased array antenna is required to improve the link
performance overcoming high propagation loss at mm-Wave
frequency [3]. The drawback of such phased array system
is that it requires a large number of control circuits which
X. Li, H. Cai, D. Liang, F. Yang, S. Shuai, G. Wang are with the Wireless
Technology Laboratory, Central Research Institute, Huawei Technologies Co.,
Ltd., China. (e-mail: {lixu11, bruce.caihua, richard.liangdong, yangfan184,
lvyibo, shuaisonglin, wangguangjian}@huawei.com).
W. Zhai, M. Repeta, T. Ross, K. Ansari, S. Tiller, H. K. Pothu-
la, D. Wessel, W. Tong are with the Huawei Technologies Canada Re-
search Center, Ottawa, Ontario, Canada. (e-mail: {wenyao.zhai, morris.repeta,
tyler.ross, kimia.ansari, sam.tiller, hari.krishna.pothula, david.wessel, tong-
wen}@huawei.com).
Corresponding author: M. Repeta (E-mail:Morris.Repeta@huawei.com).
The first four authors contribute equally to this paper.
is bulky and expensive. This motivates the development of
sub-array architecture steerable mm-Wave phased array which
reduces hardware complexity.
It is well known that grating lobes will be generated if
the distance between adjacent phase centres is greater than
free space wavelength (λ0) of the operating frequency for
equal spaced arrays [4]. If steerability is a requirement, the
distance between phase centres needs to be less than λ0/2
to guarantee no grating lobes. With the use of sub-arrays the
distance between adjacent phase centres is bigger than λ0/2
because the sub-array is now considered as a larger single
element [5].
The aforementioned spacing criterion limits the use of rect-
angular sub-array where the phase centres are placed regularly.
There are references showing that randomly tiled sub-arrays
can effectively reduce side lobe level (SLL) as phase centre
periodicity is disturbed [6]–[9]. However it is difficult to
implement. The methodology of a mm-Wave limited field of
view (LFOV) phased array using rectangular sub-arrays with
steering range of ±15oin azimuth plane is designed in our
previous works in [10], [11] in 2016 and 2017.
This paper presents the 256-element antenna, based on 8-
element sub-arrays transmit/receive beam-former chips with
6-bit phase shifter in SiGe BiCMOS and implemented on a 19-
layer LTCC substrate, which is also studied in [12]. There exist
amplitude and phase variations among different chains due
to non-ideal circuits and process variations, which degrades
the antenna beam-forming performance. This paper further
utilizes a fast near-field calibration method, which is validated
on our antenna and measured in the chamber and the office
environment.
In previous papers, the calibration method can be imple-
mented in circuit level in the RF chains [13], [14]. Based
on the feedback signal from the calibration circuitry, the
variations can be corrected. However, the calibration circuitry
increases the design and manufacturing complexity of hard-
ware, and errors produced after active circuits cannot be
corrected. Alternative calibration methods use far-field and
near-field measurements. For the far-field measurement, a
calibration probe is placed in the far-field area [15], [16].
For the near-field measurement, a calibration probe is placed
in the near-field area [17] or mutual coupling measurement
is utilized [18]–[20]. In the mutual coupling measurement,
part of the array aperture is used as the calibration probe.
Commonly, the probe collects signal from one antenna while
turning off others. The rotating electric field vector method
uses probe to collect the signal multiple times with different
2
Fig. 1.
E-band phased-array transceiver architecture.
phase values of the phase shifters, and utilizes their difference
to increase the calibration accuracy [21], [22]. Moreover,
orthogonal codes are used as the trigger signal to improve the
calibration accuracy [24]. However at mm-wave frequencies
such as E-band with wavelengths around 4 mm, the calibration
probe needs to be positioned with high accuracy [25]. A 1
mm position error can lead to a 90ocalibration phase error.
Moreover, the radiation pattern of randomly tiled sub-arrays
are not unique, so it is possible that these calibration methods
may not work.
The utilized fast near-field calibration method makes bore-
sight calibration and non-bore-sight calibration sequentially.
For the bore-sight calibration, similar to [26], [27], a single
near-field measurement, near-field to far-field (NFFF) trans-
form and far-field to near-field (FFNF) transform are used. To
further improve the calibration accuracy, the influence to each
sub-array from adjacent sub-arrays are removed. For the non-
bore-sight calibration, the comparison with high frequency
structure simulator (HFSS) is used along with the bore-sight
calibration result. Validation on our antenna measured in the
chamber, it restores the array beam-forming performance in
good agreement with the simulations, and reduces the calibra-
tion time from 40 × 32 minutes to 40 minutes. Meanwhile,
the test demo in the office environment is also realized using
a 5G NR, 400MHz bandwidth, OFDM with 120kHz sub-
carrier spacing to evaluate the performance of the 256-element
antenna.
The remainder of this paper is organized as follows. Section
III describes chip design of the 256-element antenna. Section
IV introduces LTCC of the 256-element antenna. Section
V presents the calibration for bore-sight, followed by the
calibration for non-bore-sight in Section VI. Section VII
shows the results with our manufactured 256-element antenna,
the test system, the beam-forming calibration performance
in the chamber, and the over the air (OTA) communication
performance in the office environment. Section VIII concludes
the paper.
(a)
(b)
Fig. 2.
256-element LTCC substrate, (a) top side showing antennas and (b)
bottom side showing BGA-balls and cavity housing four AAs and one UDC.
III. TRX BEAM-FORMER CHIP DESIGN
As illustrated in Fig. 1, the system architecture includes two
chips; an Active Antenna (AA) and an Up/Down Converter
(UDC) ASICs.
A. Active Antenna ASIC
The Active Antenna (AA) ASIC includes eight TRx chains,
mm-wave splitter/combiner and associated control blocks for
the LNA, PA, 6-bit phase shifters (PS) and variable gain
amplifiers controlled using an SPI interface. More details
regarding the design of mm-wave building blocks can be
found in [28]–[30]. Since our system is intended to support a
TDD system, RF switches are connected to antenna so that
the antennas are shared between Rx and Tx. It measures
4.4 × 6.8 mm2and dissipates 1 W of power in Tx and 0.5
W in Rx.
B. Up/Down Converter ASIC
The Up/Down Converter (UDC) ASIC receives/transmits IF
signal from the baseband module, and upconverts/ downcon-
verts E-band signal to/from AA chips. Each UDC can feed
one or more AAs. It contains a power combiner/splitter, a
frequency tripler, up and down conversion mixers and variable
gain amplifiers that are also controlled using an SPI interface.
It measures 2.8 × 3.7 mm2and dissipates 200 mW of power
in Tx and Rx.
IV. LTCC ANTENNA DESIGN
A 256-element antenna was designed using Kyocera GL-
773 process. The substrate has 19 layers, the total thickness
including BGA balls is 2.4 mm and the dimensions are 44 ×
44mm2. Five layers are used to define the cavity and four for
the antennas. The rest is dedicated to power, IF signal and
antenna array feeding network routing as well as matching
network at interfaces between ASICs to the LTCC package
and between LTCC BGA and mother board.
Due to constraints such as cost, power and system complex-
ity, it is not feasible to consider having a dedicated transceiver
for each antenna element. Sub-arrays are inevitable, so in this
work sub-arrays of eight elements were used. Since each AA
3
Fig. 3.
Sub-array tiling: (a) randomly tiled 256-element phased-array with 4
different 8-element sub-array configurations, and (b) phase shifters granularity
of the phased-array aperture in x-y plane.
comprises eight TRx, four AAs are used as shown in Fig. 2b.
This addresses the constraints mentioned above but high sub-
array spacing and periodicity results in grating lobe (GLL)
when steering. This is especially true if periodicity of the sub-
array is well determined.
Randomly tiled rectangular sub-arrays are used as discussed
in [11]. Four possible configuration are possible: 1×8, 8×1,
2×4 and 4×2. Sufficient randomness and granularity can be
achieved to get limited field of view (LFOV) performance in
both Azimuth and Elevation planes scan range.
Fig. 3a shows a 256-element phased-array, white dots rep-
resent the location of the array elements spaced by λ0/2 at 73
GHz. Grey dots indicate the location of the phase center of
every individual sub-array. The sub-arrays boundaries are also
outlined. Fig. 3b shows the phase shifters granularity for the
256-element phased-array aperture with vertical and horizontal
dotted line indicating that there are more indices along the x-
axis (23 indices) than the y-axis (16 indices). Randomness is
introduced within the array aperture as the locations of phase
centers are not in a regular pattern.
Photomicrograph of the two ASICs is shown in Fig. 4.
They were both designed using the STMicroelectronics 55
(a)
(b)
Fig. 4.
Photomicrograph of (a) Active Antenna and (b) Up/Down Converter
ASICs
nm SiGe BiCMOS process. LTCC packages were designed
and manufactured to test the two ASICs separately as shown
in Fig. 5. Only building block measurements were performed
at the wafer level. These LTCCs have the same stack-up as
the antenna LTCC so all the transitions are identical.
V. CALIBRATION METHOD FOR BORE-SIGHT
Due to non-ideal circuits and process variations, the varying
electrical amplitude and phase of different sub-arrays need to
be calibrated for beam-forming. For the bore-sight (elevation
β = 0oand azimuth α = 0o), the calibration method requires
near field measurement and the signal processing. The near
field measurement is done once to save time, which is around
40 minutes for our phased array antenna.
A. Near Field Measurement
For the near field measurement, the phased array antenna
is placed in a microwave chamber as shown in Fig.6a. The
position of the phased array antenna and probe are shown in
Fig.6b, where the probe moves in a rectangular plane with
center at (x,y,z) = (0,0,0), and the center of the antenna
is (∆x,∆y,∆z). The distance ∆z can be easily measured by
Vernier calipers, since the antenna and probe are close to each
other. The center shift ∆x and ∆y caused by placement error
is not important.
The antenna and the probe are set to have the same
polarization, and the sampling spacing of the probe is less than
λ/2 [32]. During scanning as the probe moves, the amplitude
and phase of each sub-array use default values with 0 dB
gain and 0ophase. Then the scanning result is defined as
(a)
(b)
Fig. 5. Photomicrograph of (a) Active Antenna (20×20mm2) LTCC package
and (b) Up/Down Converter (20 × 20mm2) LTCC package
4
(a)
(b)
Fig. 6.
Near field measurement environment: (a) microwave chamber, and b) placement of phased array antenna and probe scanning in a rectangular plane
(a)
(b)
(c)
(d)
Fig. 7.
Radiation performance on the surface of 256-element antenna before
calibration: (a) amplitude, (b) phase, (c) extracted amplitude, and (d) extracted
phase.
Hp(x,y,0), where (x,y,0) is the probe position. We note
that, the E-band signal received by the probe could be down-
converted to low frequency and recorded as Hp(x,y,0), to
reduce the instrument performance requirement.
B. NFFF and FFNF Transform
Similar to the method in [26], [27], with the scanning
results, the NFFF transform is used to get the far field radiation
performance˜R(α,β) of the phased sub-array antenna as:
˜R(α,β) =
1
2π
Z∞
−∞
Z∞
−∞
Hp(x,y,0)ej(kxx+kyy)dxdy
(1)
where kx= 2π sin(α)cos(β)/λ and ky= 2π sin(β)/λ.
Considering the non-ideal measurement with limited scan-
ning range, the far field radiation performance of a reference
antenna is achieved as Rref(α,β). Let Rreal
ref(α,β) be the real
far field radiation performance of the reference antenna, the far
field radiation performance˜R(α,β) of the phased sub-array
antenna is revised as:
R(α,β) =˜R(α,β) ·Rreal
ref(α,β)
Rref(α,β)
(2)
Then the FFNF transform is utilized to get the near field
radiation performance on the antenna surface shown with
amplitude in Fig. 7a and phase in Fig. 7b as:
Ha(x,y,−∆z)
=
1
2π
Z∞
−∞
Z∞
−∞
R(α,β)ej(−kxx+−kyy+kz∆z)dθdφ
(3)
where kz= 2π cos(α)cos(β)/λ.
Let S be the pre-known shape of the antenna, whose center
is (ˆ x, ˆ y). When S moves, the amplitude in S is summarized
and the maximum one appears when S overlaps the antenna.
Hence the center of the antenna (x0,y0) is identified as :
(x0,y0) = max
ˆ x,ˆ y
Z Z
(x,y)∈S(ˆ x,ˆ y)
|Ha(x,y,−∆z)|dxdy
(4)
Then the radiation performance on the surface of 256-element
antenna is extracted as shown in Fig. 7c and Fig. 7d. It matches
roughly with the sub-array structure shown in Fig. 3a. The sub-
arrays are out of phase, which leads to the amplitude troughs
between sub-arrays.
C. Removing the Adjacent Influence
The radiation performance of each sub-array is influenced
by the adjacent sub-arrays. To further increase the calibration
accuracy, this influence should be removed. The phase cali-
5
Fig. 8.
Phase value of sampled points for one sub-array before and after
removing the adjacent influence.
bration is described, and the amplitude calibration follows the
same methodology.
Using the sub-array structure in Fig. 3a, the position and
area of each sub-array in Fig. 7d is identified. Then the phase
of all sub-arrays are extracted. In general, let M be the number
of sampled points for each sub-array, where M = 800 is used
for our antenna.
A two steps iterative procedure is used to remove the
influence of adjacent sub-arrays. Firstly, the phase distance
di,j between any two points 0 < i,j < M with phase value
piand pjare calculated as:
di,j= min{
mod (pi− pj+ 360,360),
360 −
mod (pi− pj+ 360,360)}
(5)
and the maximum distance is between pointsˆi andˆj as:
dˆi,ˆj=
max
0<i,j<Mdi,j.
(6)
Secondly, the one with larger distance between the remaining
points will be removed, whose index is:
ˆk = max
k∈{ˆi,ˆj}
X
0<l<M,l/ ∈{ˆi,ˆj}
dk,l
(7)
Then the procedure goes back to the first step until the
maximum distance is smaller than a pre-defined threshold.
With large threshold, more points will be left with large
variance. With small threshold, less points will be left with
small variance. After many experiments, the threshold 30ois
utilized in our method. Take a sub-array as an example, whose
phase value before and after removing the adjacent influence
are shown in FIg. 8. It can be seen that, after removing the
bad points, the distance between any two of the left points is
smaller than the threshold.
D. Calibration
After removing the influence of adjacent sub-arrays, the
average of the remaining points is regarded as the phase at
Fig. 9.
The calibration phase value of the 32 sub-arrays of four 256-element
antennas.
Fig. 10.
Extracted amplitude on the surface of 256-element antenna after
calibration.
bore-sight as:
pk(0,0) =
X
1<i<M & point i is left
pi/N
(8)
where N is the number of remaining points. In general,
pk(α,β) is defined as the phase at direction (α,β) for the
k-th sub-array. A simple calibration method is to maximize
the power at bore-sight, and the calibration phase value for
each sub-array is −pk(0,0).
The calibration phase value of the 32 sub-arrays of four
256-element antennas are shown in Fig. 9. It can be seen
that, for the same antenna, the phase value of the 32 sub-
arrays vary dramatically. For the same sub-array of different
antennas, their phase value are also different due to the non-
ideal circuits and process variations.
To verify the effectiveness, the calibration phase value of
the 32 sub-arrays are loaded to the phase shifters. Following
the same way, the radiation performance on the surface of
6
(a)
(b)
(c)
(d)
(e)
(f)
(g)
(h)
Fig. 11.
Far field radiation performance based on the HFSS simulations
of the 4 different shapes sub-arrays in our antenna: (a) amplitude of 1 × 8
sub-array , b) phase of 1 × 8 sub-array, (c) amplitude of 2 × 4 sub-array ,
(d) phase of 2 × 4 sub-array, (e) amplitude of 4 × 2 sub-array , (f) phase of
4 × 2 sub-array, (g) amplitude of 8 × 1 sub-array , and (h) phase of 8 × 1
sub-array.
256-element antenna after calibration is shown in Fig.10.
Compared with that before calibration in Fig.7c, the amplitude
troughs between sub-arrays almost disappear, since the phase
value of adjacent sub-arrays are almost the same.
VI. CALIBRATION METHOD FOR NON-BORE-SIGHT
For the non-bore-sight, the calibration method utilizes the
bore-sight calibration results and the HFSS simulation results
of all sub-arrays. Otherwise, the near field measurement for
each sub-array will consume 40 × 32 minutes for the 256-
element antenna, which is un-acceptable. Similar to the bore-
(a)
(b)
Fig. 12. The phase difference of measured result and HFSS simulation result
of one sub-array, minus the phase difference of measured result and HFSS
simulation result of another sub-array in degree. (a) large radiation range, (b)
beam steering range.
sight calibration, the phase calibration for non-bore-sight is
described, and the amplitude calibration uses the same method-
ology.
A. Extraction at Non-Bore-Sight
The far field radiation performance of all sub-arrays are
simulated by HFSS. The 256-element antenna has 32 sub-
arrays with 4 kinds of shapes as 1×8, 2×4, 4×2 and 8×1.
We randomly choose one sub-array for each shape, and show
its far field amplitude and phase performance in Fig.11.
The phase performance of different sub-array from mea-
sured results have different phase shift caused by the non-
ideal hardware as shown in equation (8), and different phase
performance pattern due to position shift and different kind of
shape. However, after removing the phase shift caused by the
non-ideal hardware, the phase performance of each sub-array
from measured results and that from HFSS simulation results
7
should be the same as:
?pk(α,β) − pk(0,0)?−?pk
hfss(α,β) − pk
hfss(0,0)?=
?pl(α,β) − pl(0,0)?−?pl
hfss(α,β) − pl
hfss(0,0)?
(9)
where pk(α,β) and pl(α,β) are the phase at direction (α,β)
for the k-th and l-th sub-array from measured results, and
pk
hfss(α,β) and pl
hfss(α,β) are the phase at direction (α,β)
for the k-th and l-th sub-array from HFSS simulation results.
We note that the left and right side may not be zero, since there
may exist slight error to align the coordination of measured
results and that of HFSS simulation results.
To verify the relationship of equation (9), we randomly
select two sub-arrays. The near field measurement and NFFF
transform are used to get their phase performance from mea-
sured results. The HFSS simulation results are also simulated.
Then the left side of equation (9) using one sub-array, minus
the right side of equation (9) using another sub-array, whose
value should be zero as shown in Fig.12. In Fig. 12a, there
exists non-negligible error with large (α,β). The reasons are
1) during the near field measurement, the limited scanning
range lose some information, 2) the amplitude performance is
quite low with large (α,β), which also degrades the accuracy.
Fortunately, for the beam steering range as shown in Fig. 12b,
It can be seen that most of the values are smaller than 3 degree
and some bad points are also smaller than 8 degree. Hence
we believe that the phase performance of each sub-array from
measured results and that from HFSS simulation results are
the same, especially within the beam steering range.
B. Calibration
Using equation (9), the phase at direction (α,β) for each
sub-array is:
pk(α,β) = pk(0,0) −?pk
hfss(α,β) − pk
hfss(0,0)?+ C (10)
where C is a constant shift due to non-aligned coordination
of measured results and that of HFSS simulation results. A
simple calibration method is to maximize the power at non-
bore-sight direction, and the calibration phase value for each
sub-array is −pk(α,β).
We note that with the phase condition and far field radiation
performance of each sub-array, more advanced calibration
principle can be used to suppress the side-lode. One can
use the proposed scheme and advanced calibration princi-
ple/algorithom to further improve their antenna beam-forming
performance. Since our antenna has 256 elements, its beam-
forming performance already satisfies the requirement using
the simple calibration method. Moreover, the amplitude cal-
ibration follows the same method and omitted here to save
space.
VII. RESULTS
A. Test System
The 256-element antenna shown in Fig.2 has 32 sub-
arrays on the top side, and four AA ASIC and one UDC
ASIC on the bottom side. The AA ASIC includes eight
TRX channels, mm-wave splitter/combiner and associated
Fig. 13.
Test system contains four 256-element antennas.
control for the LNA, PA, 6-bit PS [28]–[30] and variable
gain amplifiers controlled using an SPI interface. The UDC
ASIC receives/transmits IF signal from the baseband module,
and upconverts/downconverts E-Band to/from AA. Each UDC
feeds the four AAs, and each AA feeds eight sub-arrays.
The test system contains four 256-element antennas as
shown in Fig.13. The field programmable gate array (FPGA)
sequential logic is developed to control the antenna through
SPI interface. The phase and gain registers of each sub-
array are used for beam steering, and the switch register is
utilized for TRX switch. The SPI clock speed is larger 100
MHz for fast configuring the registers. After configuration,
the time required for the beam to be stable is less than
5 ns, which is much smaller than the cyclic prefix length
of NR numerology [33]. Hence, the antenna supports the
beam switch per orthogonal frequency-division multiplexing
(OFDM) symbol sequentially in the real system.
B. Beam-Forming Performance
For the beam-forming performance, the test system is placed
in the chamber as shown in Fig.6a.
1) Without Calibration: Before calibration, default values
with 0 dB gain and 0ophase are loaded to the registers. The
probe scans once to get the near field radiation performance
(a)
(b)
Fig. 14.
Far-field radiation performance of the 256-element antenna at
72.2GHz before calibration: (a) normalized amplitude, (b) 3D radiation shape.
8
(a)
(b)
(c)
(d)
Fig. 15.
Far-field radiation performance of the 256-element antenna at
72.2GHz and the main beam steers to the bore-sight after calibration: (a)
normalized amplitude, (b) 3D radiation shape, (c) cut figure with elevation
θ = 0o, and (d) cut figure with azimuth φ = 0o.
on the probe panel. Then using NFFF transform, the far field
radiation performance is obtained as shown in Fig. 14. It can
be seen that, due to the non-ideal circuit and inconsistence
of RF channels, the beam is non-shaped. Then the calibration
method is needed for beam forming to increase the antenna
gain.
2) Beam-forming Performance of Bore-Sight After Cali-
bration: Using the previous near field measurement, NFFF
transform and FFFF transform, the radiation performance on
the antenna surface is obtained. Based on the sub-array shape,
the phase of all sub-arrays are extracted and the adjacent
influence is removed. Then the calibration phase value for
bore-sight is 0ominus the average phase for each sub-array.
The calibration phase value of all sub-arrays are loaded to
the registers. For our antenna with large number of elements,
the performance with and without amplitude calibration are
almost the same. Following the same method, after one time
near field measurement and NFFF transform, the far field
radiation performance is shown in Fig. 15. It can be seen
that, for the bore-sight beam steering, the measured result after
calibration is shaped and in good agreement with the HFSS
simulation result, where the SSL is about 13 dBc below the
main beam.
3) Beam-forming Performance of non-bore-sight After Cal-
ibration: After removing the phase shift caused by the non-
ideal hardware, the phase performance of each sub-array from
measured results and that from HFSS simulation results are
the same. Then using the calibration phase value of bore-sight
and the HFSS simulation results, the calibration phase value
for non-bore-sight is obtained by equation (10) for each sub-
array.
(a)
(b)
(c)
(d)
Fig. 16.
Far-field radiation performance of the 256-element antenna at
72.2GHz and the main beam steers to non-bore-sight direction (0o,15o) after
calibration: (a) normalized amplitude, (b) 3D radiation shape, (c) cut figure
with elevation θ = 0o, and (d) cut figure with azimuth φ = 15o.
The calibration phase value of all sub-arrays are loaded to
the registers. Following the same method, after one time near
field measurement and NFFF transform, the far field radiation
performance at non-bore-sight direction (0o,15o) is shown in
Fig. 15. It can be seen that, for the bore-sight beam steering,
the measured result after calibration is shaped and in good
agreement with the HFSS simulation result, where the SSL is
about 10 dBc below the main beam.
With arbitrary sub-array structure, a straightforward cal-
ibration method is to do the near field measurement for
each sub-array individually. Then NFFF transform is used
to get the far field radiation performances of different sub-
arrays. For a specific steering direction, their difference can be
utilized for the calibration. However, the number of near field
measurement equals the number of sub-arrays, which is time
consuming. The proposed calibration method requires only a
single near-field measurement, which is much faster and saves
time.
C. Over the Air (OTA) Measurement
Over a distance of one meter, the OTA measurement is done
with one 256-element antenna at one end and a standard horn
antenna at the other. A summary of the test results of the 256-
element antenna as transmitter or receiver are shown in Table
I. The EVM is also measured with one 256-element antenna
as transmitter and the standard horn antenna as receiver, where
the EVM versus the input power for a 1.5 GHz bandwidth 64-
QAM signal is shown in Fig. 17. Due to non-ideal hardware,
the EVM varies for different 256-element antennas. Hence the
input power of each 256-element antenna should be carefully
optimized to minimize the EVM.
9
TABLE I
SUMMARY OF MEASUREMENT RESULTS OVER 1 METER WITH ONE
256-ELEMENT ANTENNA AT ONE END AND A STANDARD HORN ANTENNA
AT THE OTHER.
TX Mode
RX Mode
Conversion gain
10.5 dB
30 dB
P1dB (per PA)
9.5 dBm
OIP3 (per PA)
18.2 dBm
ACP(@Pin = -20 dBm)
-31.2/-30.8 dB
LO Power @ 20.55GHz
3 dBm
Matching (RF,IF,LO)
< −20 dB
Power
consumption
(4AA + 1UDC)
4.2 W
2.2 W
Fig. 17. The EVM versus the input power for a 1.5 GHz bandwidth 64-QAM
signal using one 256-element antenna as Tx and a standard horn antenna as
Rx.
In the office environment over two different distances 10
meter and 20 meter, the OTA measurement is done with two
256-element antennas as transmitter and receiver. A summary
of the EVM with different modulation schemes are shown in
Table II. A screen capture showing the measured constellation
at 20 meter for the 64-QAM signal is shown in Fig. 18. During
the measurement, a 5G NR, 400 MHz bandwidth, OFDM
waveform with 120 kHz sub-carrier spacing is used. The lack
of equipment prevents higher bandwidth signal to be used, but
the office environment measurement suggests that more than
400 MHz bandwidth signal is possible.
TABLE II
EVM OTA MEASUREMENTS BETWEEN TWO 256-ELEMENT ANTENNAS IN
THE OFFICE ENVIRONMENT.
EIRP
Length RX
Power
EVM
64-
QAM
QPSK
16-
QAM
256-
QAM
dBm
m
dBm
(%)
(%)
(%)
(%)
33.5
10
-28.3
4.31
4.38
4.28
4.84
35.5
20
-34.2
5.55
5.58
5.66
6.13
Fig. 18.
Measured 64-QAM constellation at 20m link distance.
VIII. CONCLUSION
This paper presents a highly-integrated E-band phased-array
transceiver front-end in SiGe BiCMOS and LTCC, which is
designed, manufactured, calibrated, measured in the chamber
and the office environment. A near-field measurement, NFFF
transform, FFNF transform and comparison with HFSS simu-
lation results is utilized for bore-sight and non-bore-sight cal-
ibration. The calibration method reduces the calibration time
from 40×32 minutes to 40 minutes. Measured in the chamber,
the beam forming performance after calibration is highly im-
proved and in good agreement with the simulations. Measured
in the office environment, the 256-element antenna achieves
good EVM performance with 400MHz bandwidth, where the
bandwidth can be further increased. The proposed 256-element
antenna design, manufacture and calibration methods can be
easily generalized to the antenna with arbitrary frequency and
sub-array structure.
CONFLICT OF INTERESTS
The authors declare that there is no conflict of interests
regarding the publication of this paper.
REFERENCES
[1] METIS ICT-317669-METIS/D1.1 , “Scenario, Requirements and KPIs
for 5G Mobile and Wireless system,” Apr. 2013.
[2] Electronic Communications Committee (ECC) Recomm-endation (05)-
07 , “Radio Frequency Channel Arrangements for Fixed Service Systems
Operating in the Bands 71-76 GHz and 81-86 GHz,” Revised Dublin
2009.
[3] Recommendation ITU-R P.676-12, “Attenuation by Atmospheric Gases
and Related Effects,” Aug. 2019.
[4] R. J. Mailloux, “Phased Array Antenna Handbook,” Second Edition,
Artech House, ISBN 1-58053-689-1
[5] A. A. Tamijani and K. Sarabandi, “An Affordable Millimeter-Wave Beam-
Steerable Antenna Using Interleaved Planar Subarrays,” IEEE Transac-
tions on Antennas and Propagation, vol. 51, no. 9, pp. 2193-2202, Sept.
2003.
[6] S. Makino, S. Kadoguchi, S. Betsudan, M. Mizusawa, K. Noguchi, T.
Endo, M. Sato and T. Katagi, “An Aperiodic Array Antenna Using
Diamond Tiles as Subarrays,” 3rd European Conference on Antenna and
Propagation, EuCAP, Berlin, pp. 3479-3482, 2009.
[7] Z. Y. Xiong, Z. H. Xu and S. P. Xiao, “Beamforming Properties and
Design of the Phased Array in Terms of Irregular Subarrays,” IET
Microwave Antennas and Propagation, vol. 9, no. 4, pp. 369-379, Mar.
2015.
10
[8] A. P. Goffer, M. Kam and P. R. Herczfeld, “Design of Phased Arrays
Terms of Random Subarrays,” IEEE Transactions on Antennas and
Propagation, vol. 42, no. 6, pp. 820-826, Jun. 1994.
[9] V. D. Agrawal, “Grating-Lobe Suppression in Phased Arrays by Subarray
Rotation,” Proceedings of the IEEE, vol. 66, no. 3, pp. 347-349, Mar.
1978.
[10] W. Zhai, V. Miraftab and M. Repeta, “Randomly Tiled Rectangular Sub-
arrays for Side Lobe and Grating Lobe Reduction in mm-Wave Limited
Scanning Phased Array,” Global Symposium on Millimeter Waves (GSM-
M) & ESA Workshop on Millimetre-Wave Technology and Applications,
Espoo, Finland, pp. 1-4, 2016.
[11] W. Zhai, M. Repeta, D. Wessel and W. Tong, “mm-Wave Large Scale
Phased Array Based on Randomly Tiled Rectangular Sub-Arrays for
5G communications,” IEEE MTT-S International Microwave Symposium
(IMS), Honololu, HI, pp. 1895-1898, 2017.
[12] M. Repeta, W. Zhai, T. Ross, K. Ansari, S. Tiller, H. K. Pothula,
D. Wessel, X. Li, H. Cai, D. Liang, G. Wang, W. Tong, “A Scalable
256-Element E-Band Phased-Array Transceiver for Broadband Com-
munications,” Accepted for 2020 IEEE/MTT-S International Microwave
Microwave Symposium.
[13] K. M. Lee, R. S. Chu and S. C. Liu, “A Built-in Performance-
Monitoring/Fault Isolation and Correction (PM/FIC) System for Active
Phased-Array Antennas,” IEEE Transactions on Antennas and Propaga-
tion, vol. 41, no. 11, pp. 1530-1540, Nov. 1993.
[14] S.J. Horst, J.P. Hoffman, D. P. Martin, S. Shaffer, T. Thrivikraman, P.
Yates, and L. Veilleux, “Implementation of RF Circuitry for Real-Time
Digital Beam-forming SAR Calibration Schemes,” IET International
Conference on Radar Systems, Glasgow, UK, pp. 1-6, 2012.
[15] K. Finkenzeller, RFID Handbook. Chichester, U.K. Wiley, 2010.
[16] M. Heino, J. Toivanen, J. Holopainen and V. Viikari, “Double Loop
Matching Technique for Robust UHF RFID Tag Antennas,” IEEE An-
tennas and Propagation Society International Symposium (APSURSI),
Memphis, TN, pp. 1300-1301, 2014.
[17] M. Sarcione, J. Mulcahey, D. Schmidt, K. Chang, M. Russell, R.
Enzmann, P. Rawlinson, W. Guzak, R. Howard, and M. Mitchell, “The
Design, Development and Testing of the THAAD (Theater High Altitude
Area Defense) Solid State Phased May (Formerly Ground Based Radar),”
IEEE Int. Symp. on Phased Array Systems and Technology, pp. 260-265,
1996.
[18] H. M. Aumann, A. J. Fenn and F. G. Willwerth, “Phased Array Antenna
Calibration and Pattern Prediction using Mutual Coupling Measure-
ments,” IEEE Transactions on Antennas and Propagation, vol. 37, no.
7, pp. 844-850, Jul. 1989.
[19] C. Shipley and D. Woods, “Mutual Coupling-Based Calibration of
Phased Array Antennas,” IEEE International Conference on Phased Array
Systems and Technology, Dana Point, CA, pp. 529-532, 2000.
[20] A. Agrawal and A. Jablon, “A Calibration Technique for Active Phased
Array Antennas,” IEEE International Symposium on Phased Array Sys-
tems and Technology, Boston, MA, pp. 223-228, 2003.
[21] S. Mano and T. Katagi, “A Method for Measuring Amplitude and Phase
of Each Radiating Element of a Phased Array Antenna,” Transactions of
the Institute of Electronics and Communication Engineer of Japan, vol.
J65-B, no. 5, pp. 555C560, May 1982.
[22] X. Fan, C. Li and Z. Chen, “The Application of REV Method for
Missile-Borne Phased Array Antenna Calibration,” International Confer-
ence on Microwave and Millimeter Wave Technology (ICMMT), Shen-
zhen, pp. 1-4, 2012.
[23] G. A. Hampson and A. B. Smolders, “A Fast and Accurate Scheme
for Calibration of Active Phased-Array Antennas,” IEEE Antennas and
Propagation Society International Symposium. 1999 Digest. Held in
conjunction with: USNC/URSI National Radio Science Meeting (Cat.
No.99CH37010), Orlando, FL, pp. 1040-1043, 1999.
[24] S. D. Silverstein, “Application of Orthogonal Codes to the Calibration
of Active Phased Array Antennas for Communication Satellites,” IEEE
Transactions on Signal Processing, vol. 45, no. 1, pp. 206-218, Jan. 1997.
[25] Y. V. Korotetskiy, A. M. Shitikov and V. V. Denisenko, “Phased
Array Antenna Calibration with Probe Positioning Errors [Measurements
Corner],” IEEE Antennas and Propagation Magazine, vol. 58, no. 3, pp.
65-80, Jun. 2016.
[26] T. F. Eibert, E. Kilic, C. Lopez, R. A. M. Mauermayer, O. Neitz, and G.
Schnattinger, “Electromagnetic Field Transformations for Measurements
and Simulations (Invited Paper),” Progress In Electromagnetics Research,
vol. 151, pp. 127-150, 2015.
[27] G. F. Hamberger, C. Rowell and B. Derat, “Near-Field Techniques for
Millimeter-Wave Antenna Array Calibration,” 2019 Antenna Measure-
ment Techniques Association Symposium (AMTA), San Diego, CA, USA,
pp. 1-5, Oct. 2019.
[28] T. Ross, S. Tiller, K. Ansari, and M. Repeta, “A 6-bit phase shifter
at E-band using a feedback-controlled variable attenuator,” European
Microwave Conference, Madrid, Spain, pp. 800-803, Sep. 2018.
[29] K. Ansari, T. Ross, and M. Repeta, “An E-band variable-gain Amplifier
using a programmable attenuator,” European Microwave Conference,
Madrid, Spain, pp. 321-324, Sep. 2018.
[30] T. Ross, K. Ansari, S. Tiller, and M. Repeta, “A 5-Bit, 0.25dB step
variable attenuator at E-Band,” IEEE Radio Frequency Integrated Circuits
Symposium (RFIC), Philadelphia, PA, pp. 156-159, Jun. 2018.
[31] F. Ardila and R. P. Stanley, “Tilings,” Clay Public Lecture at the
IAS/Park City Mathmatics Institute, Jul. 2004.
[32] A. D. Yaghjian, “An overview of near-field antenna measurements,”
IEEE Transactions on Antennas and Propagation, vol. 34, no. 1, pp.
30-45, Jan. 1986.
[33] 3GPP TS 38.211 version 15.3.0 Release 15, “5G NR Physical channels
and modulation,” Oct. 2018.

